Determination of the Collins-Soper Kernel from Lattice QCD

We present lattice results for the non-perturbative Collins-Soper (CS) kernel, which describes the energy-dependence of transverse momentum-dependent parton distributions (TMDs). The CS kernel is extracted from the ratios of first Mellin moments of quasi-TMDs evaluated at different nucleon momenta.The analysis is done with dynamical $N_f=2+1$ clover fermions for the CLS ensemble H101 ($a=0.0854\,\mathrm{fm}$, $m_{\pi}=m_K=422\,\mathrm{MeV}$). The computed CS kernel is in good agreement with experimental extractions and previous lattice studies.

==> tikz/3d-staple.tikz <==
\begin{tikzpicture}[x=0.4cm,y=0.4cm,z=0.1cm,>=stealth]
    % The xy plane grid
    \foreach \coo in {-10,-5,5,10}
    {
        \draw[gray!60] (xyz cs:z=-13.5,x=\coo) -- (xyz cs:z=13.5,x=\coo);
        \draw[gray!60] (xyz cs:x=-13.5,z=\coo) -- (xyz cs:x=13.5,z=\coo);
    }

    % The axes
    \draw[->,thick] (xyz cs:x=-13.5) -- (xyz cs:x=13.5) node[below] {$x_3$};
    \draw[->,thick] (xyz cs:y=-13.5) -- (xyz cs:y=13.5) node[left] {$x_1$};
    \draw[->,thick] (xyz cs:z=-13.5) -- (xyz cs:z=13.5) node[above] {$x_2$};

    % n coordinates
    \draw[blue!60] (xyz cs:y=-13.5,x=-1) -- (xyz cs:y=13.5,x=1) node[above] {$\bar{n}$};
    \draw[blue!60] (xyz cs:y=-9.1,x=10) -- (xyz cs:y=9.1,x=-10) node[above] {$n$};

    % momentum P
    \draw[->,red,ultra thick] (xyz cs:y=-11.5) -- (xyz cs:y=11.5) node[left] {$P$};


    % Lv staple
    \draw[very thick,dashed] (xyz cs:z=0,x=0) -- (xyz cs:z=0,x=12,y=3) -- (xyz cs:z=6,x=12,y=3) -- (xyz cs:z=6,x=0);

    \draw [decorate,decoration={brace,amplitude=10pt}] (xyz cs:z=6,x=0) -- (xyz cs:z=6,x=12,y=3) node[above,yshift=10pt,midway] {$L v$};

    \draw [decorate,decoration={brace,amplitude=5pt}] (xyz cs:x=12,z=6,y=3) -- (xyz cs:x=12,z=0,y=3) node[below,yshift=2pt,xshift=7pt,midway] {$b$};

\end{tikzpicture}


==> tikz/step-link.tikz <==
\begin{tikzpicture}[x=0.4cm,y=0.4cm,z=0.1cm,>=stealth]
    % The xy plane grid
    \draw[step=1.0,gray!20,thin,xshift=0.5,yshift=0.5] (0.5,0.5) grid (5.5,5.5);

    \draw[thick,blue] (1.05,1.05) -- +(0,1) -- +(1,1) -- +(1,2) -- +(2,2) -- +(2,3) -- +(3,3) -- +(3,4) -- +(4,4);
\end{tikzpicture}

